First operation of undoped CsI directly coupled with SiPMs at 77 Kelvin

The light yield of a small undoped cesium iodide (CsI) crystal directly coupled with two silicon photomultipliers (SiPMs) at about 77~Kelvin was measured to be $43.0 \pm 1.1$~photoelectrons (PE) per keV electron-equivalent (keV$_\text{ee}$) using $X$ and $\gamma$-ray peaks from an $^{241}$Am radioactive source from 18 to 60 keV. The high light yield together with some other technical advantages illustrate the great potential of this novel combination for neutrino and low-mass dark matter detection, particularly at accelerator-based neutrino sources, where random background can be highly suppressed by requiring coincident triggers between SiPMs and beam pulse timing signals. Some potential drawbacks of using cryogenic SiPMs instead of photomultiplier tubes (PMTs) were identified, such as worse energy resolution and optical cross-talks between SiPMs. Their influence to rare-event detection was discussed and possible solutions were provided.

==> review.txt <==
We added two more authors as they helped in collecting data, which were used to generate plots in the draft.

======================================
Answers to reviewer 1:

The paper "First operation of undoped CsI directly coupled with SiPMs at 77 Kelvin" reports on the first measurement of the light yield of undoped CsI with SiPMs at cold temperatures, which is relevant for neutrino or dark matter detectors. The measurement is interesting and relevant, and most of the description and discussion is detailed and clear. The discussion of the effect of optical cross talk between SiPMs with several mm distance between them might have large implications for the design of future detectors and maybe also for the design of SiPMs. 

Q: Thank you for being interested in our measurement!
-------------------------------------------------------------------------------------------

comments/questions to the measurement: 
- it is discussed in the text that the 59.5 keV peak of the 241Am source could not be included in the analysis since it is affected by ADC saturation. Since the signals are amplified by an external amplifier with a gain of 40, why did you not reduce this? 

Q: We took data with various gains as you suggested. At a gain of 30, the 59.5 keV peak was still saturated. At a gain of 20, we can see the whole 59.5 keV peak. However, the height of a single PE pulse became very close to the fluctuation of the baseline, as you can see in the updated Fig. 4.  Inevitably, some of the single PE pulses cannot pass the threshold. This may cause a systematic shift of the mean of the first peak in Fig. 6 to the right. We hence did not include the first point in Fig.7 and 8 in the fitting to determine the single PE mean values. We also updated Fig. 10 and 11 to include the whole 59.5 keV peak into our analysis. Thank you for the suggestion.
-------------------------------------------------------------------------------------------

- you use two SiPMs of different type, on opposite ends of the crystal. Why two? Why two different types? 

Q: We’d like to use more than two sensors to cover more crystal surfaces to increase the light collection efficiency. However, that will make the setup more complicated than the current one. This is our first trial of the pure CsI + SiPMs at 77 K. The simplest setup should include two SiPMs so that the coincident trigger among two sensors can be used to suppress random noises in a single sensor.

According to the literature, C and J series have different survivability after multiple thermal cycles. They also have different PDEs. We’d like to try them out. But you are right, this indeed induced unnecessary confusion. We hence used two J type instead of one J one C to repeat our measurement. We updated the results represented in this paper accordingly. We are going to try more combinations in the future.
-------------------------------------------------------------------------------------------

- did you consider other materials than teflon for the wrapping of the crystal? 

Q: We thought about using high reflective foils to wrap our crystal. However, they are not as soft as Teflon tape. It’s very hard to wrap them tightly against the crystal as we can do with Teflon tapes. Besides, the reflectivity of Teflon is very high already (more than 90%). It has been used in many other experiments as reflective material. Finally, Teflon tape randomize the angle of reflected photons. This would help photons that may be locked in the crystal due to total internal reflection to escape. The same benefit cannot be offered by the foils that only do mirror reflection. We are open to any suggestions to increase the light collection efficiency. We may try them out in future measurements.
 -------------------------------------------------------------------------------------------

comments/questions to the analysis: 
- you sum up the PE from the 2 SiPMs, although they don't have the same PDE. I wonder what is the meaning of this sum then. Do I understand correctly that by exchanging the SiPM with the worse PDE by another one of the better type, you would automatically get a higher light yield? 

Q: Yes, you are right. We can get higher light yield by switching to SiPMs with higher PDEs. We updated our results with two J SiPMs, which indeed results in a higher light yield. We still observed different light yields from the top and bottom channels even though the same type of SiPMs were used. Possible reasons include slightly different breakdown voltages of the sensors and slightly different optical coupling condition between the sensors and the crystal.

What we are interested in is the overall number of scintillation photons that can be detected. That’s why we sum up the detected number of photons in individual sensors.
 -------------------------------------------------------------------------------------------

- if I understand correctly, your integration time window for the single PE response measurement is more than 1 us. That looks rather large to me compared to a typical time constant of a few 10s to 100 ns for a SiPM pulse. Do you understand why your pulse (fig. 4 and 5) seems to be significantly longer? And also compared to your pulse length, the integration window looks rather long to me, maybe leading to a worse resolution of the single PE peaks. Did you try to use shorter windows? 

Q: Our integration window indicated in fig. 5 looks reasonable. The longer-than-typical time constant might be due to the long connection cable between the cold SiPMs and the warm amplifiers. We will pay attention to the time constant when we try different readout schemes in the future.
-------------------------------------------------------------------------------------------

- do I understand correctly that the integration time for the energy calibration measurements is not fixed, but depends on the shape of the individual signal? Why is the signal so much longer than for the dark counts? Also here I wonder if a shorter integration time might result in a better resolution 

Q: Yes, you are right; the integration time for energy calibration was not fixed. It depends on when individual signal goes back to baseline. The length of the signal is determined by both the scintillating decay constant and the single PE pulse shape. While the length of dark count is merely determined by the single PE pulse shape. The main scintillating decay constant of undoped CsI is about 1 us at 77 K, much longer than that of a single PE pulse.

We cannot use an even shorter integration window since it will cut pulses tails. We did try a fixed longer integration window and the results didn’t change much.
-------------------------------------------------------------------------------------------

- you argue that one could use the area vs signal height plot to distinguish optical cross talk from physics events. this is a measure of the length of the signal, so it must depend on the characteristics of the signal and therefore on the scintillator. It looks like it would work for CsI, but is not a general solution.

Q: Yes, you are right. It won’t apply to scintillators whose main scintillation decay constant is so small that the width of a scintillating pulse is close to that of an optical cross talk pulse. For those scintillators, we need to find other ways to distinguish physical events from optical cross talks.
-------------------------------------------------------------------------------------------

- I think it would be very interesting to follow up on the cross talk, and see if it depends on the geometric arrangement, temperature, SiPM type (do trenches make a difference?), ... (but this probably goes beyond this paper) 

Q: Those are some fantastic advices! We are going to investigate all of these in the future. 
-------------------------------------------------------------------------------------------

comments/questions to the text 
- please provide a bit more information on the SiPMs you use, e.g number of pixels (relevant to know if you expect non-linearities in your measurement range), the size of the pixels, at which over-voltage you use them, the temperature dependence of the breakdown voltage, the expected dark count rate (probably only quoted at room temperature by the manufacturer), are these SiPMs with trenches for reduced pixel-to-pixel crosstalk 

Q: The J 60035 SiPM from SensL has 18980 pixels. Each pixel has a size of 35 μm. The breakdown voltage is around 24.2 V to 24.7 V. According to SensL manual, the breakdown voltage changes linearly as a function of temperature. However, their investigation stops at -20 degree C. If we extrapolate their curve down to -196 degree C, we expect a breakdown voltage of 19.2 V to 19.7 V. We applied 29 V bias so the over-voltage may be around 9.3V to 9.8 V.  We have added the requested information to the updated draft.

The expected dark count rate is only given in the range from 10 to 50 degree C in the manual. It is not mentioned in the SensL manual whether they have trenches or not. However, we worried about the sensor-to-sensor optical crosstalk which cannot be reduced by trenches between pixels. 
-------------------------------------------------------------------------------------------

- did you correct the applied voltage for the shift of the breakdown voltage with temperature? This can have a significant effect on the PDE. 

Q: That’s a very good point. If we trust the extrapolated value, our overvoltage would be 9.3 V to 9.8 V, which is pretty big. However, we did a scan of bias voltage from 26V to 30V and cannot see a clear 1PE signal at 26V. This indicates that the real breakdown voltage at 77 K may not be as low as the extrapolated value. But we agree with you that we might applied a slightly high overvoltage, which results in a large PDE. We mentioned that in the experimental setup section.

-------------------------------------------------------------------------------------------

- page 3, right column, 3rd line from the bottom: ture -> true - comparison of the dark count and the LED measurement: -- how well did the temperatures agree during the measurements?

Q: Thank you for catching the typo! We corrected it. 

All the data were taken after a long waiting time to make sure that the cryostat reached thermal equilibrium. The vacuum chamber was submerged into the liquid nitrogen bath. The temperature inside should be really stable. 
-------------------------------------------------------------------------------------------

-- did the "fixed time window" of the LED measurement have the same length as for the dark count measurement? 

Q: Yes, you are right. Single PE measurements in Fig. 7 and 8 all have the same integration time window.
-------------------------------------------------------------------------------------------

-- please quote all three results also for the bottom SiPM

Q: Thanks for your suggestion! Fig.7 and 10 show both SiPMs results now. The single PE shape and mean on bottom SiPM has almost the same figure as the top one. For simplicity, other results from the bottom SiPM was only described in the text.

======================
Answers to reviewer 2:

The manuscript presents the achievement of an important result, quantifying a high light yield of undoped CsI read by SiPMs at 77K, which is of interest for dark matter and neutrino experiments using such scintillators and actively working in the replacement of PMTs by SiPMs. 
The work is well described and thoroughly referenced, presenting not only the achievements but also discussing the possible limitations encountered. 
It is very technical but I support the publication at Eur. Phys. J. C after a revision, enhancing the description of the physical interest and possible application to rare event searches; previous results by same authors on undoped CsI have been already published at this journal (Ref. 44). 
I list below my particular comments including minor corrections (typos, format corrections) and proposals intended to clarify some aspects and to make the work more complete; for example, many results are shown or discussed only for one SiPMs, so I suggest at least mentioning the equivalent result for the other one. 
I indicate line and left (l) or right (r) column. 

Q: Thank you for recognizing our work and give valuable suggestions! 
-------------------------------------------------------------------------------------------

PAGE 1 
29-30l: it can be a great detector not only at the Spallation Neutron Source (SNS), Oak Ridge National Laboratory (ORNL); the lab could be indicated when presenting the measurement in previous lines. 

Q: Yes, you are right. We agree that there are many applications of this technology. The reason we mentioned the SNS is because our near-term goal is to implement such a detector at the SNS. Our current measurement was done at University of South Dakota. We updated the abstract to keep the discussion general.
-------------------------------------------------------------------------------------------

30-32l: I suggest including an explicit mention in the abstract to drawbacks and solutions (as made in conclusions) 

Q: That’s a good idea! We added the following sentence to the abstract: Some potential drawbacks of using cryogenic SiPMs instead of photomultiplier tubes (PMTs)were identified, such as worse energy resolution and optical cross-talks between SiPMs.
-------------------------------------------------------------------------------------------

(fixed) 40l: join the two sentences: . Due -> due 
(fixed) 41l: detector -> detectors 
(fixed) 44l: largest -> large 
(fixed) 47-48l: of the direct contact between -> coupling 
(fixed) 52l: PMT -> PMTs 
(fixed) 53l: have -> need 
(fixed) 24r: has -> have; yields -> yield (later that is used) 
(fixed) 28 and 30r: 40\sim50 -> \sim 40-50 
(fixed) 29r: has -> have 
(fixed) 42r: at a lower energy region -> in the low energy region. 
-------------------------------------------------------------------------------------------

Operation of undoped CsI with SiPM has been attempted at other temperatures or for other energy regions? If not, I would remove those precisions, and if yes, I would add references

 Q: As far as we know, such a special combination hasn't been tried before us. Now the sentence reads like this, “The operation of such a combination at 77~K was the first attempt in the world.”
-------------------------------------------------------------------------------------------

50r: a very small crystal is tested. You can comment the challenges to increase the mass 

Q: Self-absorption of the optical photons in the crystal might be a concern. We measured light yields from larger crystals and don’t see a significant decrease. We added a few sentences in the text regarding this.

The concern of optical cross-talks of SiPMs has been discussed in the paper.

Dark counts of SiPMs can be firstly reduced by lowering cryostat's temperature, further reduced by coincident trigger among SiPMs. Details has been updated in the new section "Dark counts"

The last challenge could come from electronic readouts. We added a new section “Readout electronics of SiPM arrays” to discuss this.
-------------------------------------------------------------------------------------------

55r: both SiPMs are from SensL? If so, I would move "from SensL" to the end of the sentence. Why are they different and which is the difference between the two types? 

Q: Yes, they all come from SensL. To clear up confusion of using two types, we repeated our measurements using two J type instead of one J one C. J one has higher PDE but is less robust to go through multiple thermal cycles than C one. We are in the process of selecting best SiPMs for our detector.
-------------------------------------------------------------------------------------------

(fixed) 59r: remove space between k and Omega 
PAGE 2 
(fixed) 5l: uF -> \muF 
(fixed) 8r: assemble -> assembly 
PAGE 3 
Fig. 4: I would remove "A" in the caption. A similar plot is obtained for the bottom SiPM? Both plots could be shown, or state the similarity. 

Q: Now the caption is “A random single PE waveform from the top SiPM. The ones from the bottom SiPM are very similar.” 

(fixed) 47l: might hidden -> might be hidden 

54l: you could comment how the number of PEs is assigned to pulses 

Q: We added the following explanation to the text: “If the mean of the first peak is multiplied by 2,3,4,...the results roughly match the means of the second, third, fourth,... peaks. We hence believe that the first peak is the single PE distribution.”
-------------------------------------------------------------------------------------------

Fig. 5: average waveforms correspond to the top SiPM? This could be indicated, and as for Fig. 4, you can comment about the other SiPM performance. 

Q: Now the caption is “Average waveforms of different PEs from the top SiPM. The ones from the bottom SiPM are very similar.”
-------------------------------------------------------------------------------------------

Fig. 6: again, you can comment about the other SiPM performance for this plot. 

Q: Now the caption is “Single PE response of the top SiPM in logarithm scale. The ones from the bottom SiPM are very similar.”
-------------------------------------------------------------------------------------------

(fixed) 48r: were shown -> is shown; (Why not a?) a -> an 

(fixed) 57r: ture -> true 

55-59r: have this effect and behaviour in Fig. 7 been quantified also for the bottom SiPM? This could be commented. 

Q: Please see the updated Fig. 7, which has results of both SiPMs.
-------------------------------------------------------------------------------------------

PAGE 4 
Fig. 7: I guess it corresponds to top SiPM; this could be indicated for completeness. In the caption it is stated "Positions of photoelectron peaks" but what is really plotted is Mean1PE, that is, dividing by the number of photoelectrons; I suggest correcting this. 

Q: Yes, you are right. The new caption is “Mean_1PE distributions obtained from top and bottom SiPMs.”
-------------------------------------------------------------------------------------------

(fixed) 30l: In this measurement -> In this case (to avoid repetition) 

(fixed) 32l: in a rate -> at a rate 35l: time -> times 
-------------------------------------------------------------------------------------------

40l: you can precise if the reported meanSPE from the LED measurement corresponds to the top SiPM, and comment about equivalent results for the bottom SiPM 

Q: Now we include results from bottom SiPM and the caption is updated to “Mean1PE distributions of top SiPM (top) and bottom SiPM (bottom) obtained from different methods.”
-------------------------------------------------------------------------------------------

(fixed) 43-44l: I guess both dates correspond to same year, but you can give the full dates 
(fixed) 51l: were -> was 
-------------------------------------------------------------------------------------------

(fixed) 58-59l: the uncertainties of the meanSPE, and is much larger than the uncertainty given -> the uncertainty of the meanSPE, and is much larger than the one given 
Is this uncertainty considered in the final value of light yield? 

Q: Several single PE measurements were repeated at different dates and methods (dark count and LED). The largest discrepancy among them was considered as uncertainty to be conservative.
-------------------------------------------------------------------------------------------

(fixed) Fig. 8, caption: The mean1PE distribution in different setup -> Mean1PE distributions obtained from different methods (see text). 
-------------------------------------------------------------------------------------------

Fig. 7 and 8: uncertainty can be estimated for each point plotted from the gaussian fits for each number of photoelectrons. Are they depicted? Maybe they are too small to be visible, but I recommend to include them.

Q: Thanks for your suggestions! We included them in the updated Fig. 7 and Fig.8.
-------------------------------------------------------------------------------------------

22-25r: I guess for the bottom SiPM the reported results have been obtained using the dark counts measurement; you can make it clearer when saying "Utilizing the same method". The LED method has not been applied in this case? 

Q: The last paragraph of section 3 is dedicated to clarify these questions.
-------------------------------------------------------------------------------------------

37r: you could explain here the origin of this 17.5 keV peak as X-ray emission (later stated in Table 1) 

Q: We explained it in the second paragraph of "Energy calibration" section.
-------------------------------------------------------------------------------------------

(fixed) 38r: way below -> well below? 
-------------------------------------------------------------------------------------------

42-45r: you can state if the shown pulse in Fig. 9 correspond to just one SiPM (which one?) or if you somehow combine information from the two SiPMs to get the spectrum in Fig. 10. From Table 1, it seems plots are from top SiPM; if so, you can comment equivalent results for the other SiPM. 

Q: The caption of Fig. 9 has been updated to “A randomly selected light pulse within the 59.5~keV peak from the top SiPM. The ones from the bottom SiPM are very similar.” 

Fig. 10 contains results from two SiPMs now.
-------------------------------------------------------------------------------------------

(fixed) 43r: with the-> at the; 26 keV -> 26.3 keV (as referred other times in the text) 
(fixed) 44r: a unit of -> units of 
(fixed) 51-54r: I propose to combine the three sentences into just one: "Most of the right side of the 17.5 keV peak and the left side of the 26.3 keV peak were excluded from the fitting as they overlapped with the 21.0 keV X-ray peak in between." 
(fixed) 55r: seems -> could seem; 59.5 keV peak -> the 59.5 keV peak 
-------------------------------------------------------------------------------------------

PAGE 5 
(fixed) Fig. 10: as the shown plot is not directly the energy spectrum I suggest saying: "Energy spectrum of 241Am as the distribution of pulse areas in units of ADC counts ns" 
The Y-axis gives number of events per bin of pulse area, you should complete the label. 

Q: That’s a good point! Now the bin width is specified on the label of Y axis.
-------------------------------------------------------------------------------------------

Table 1: uncertainties for mean and sigma parameters should be reported in the table. 

Q: The table is too crowded. Since the information you asked is indicated in Fig. 10, we decided not to repeat it in the table.
-------------------------------------------------------------------------------------------

49l: although the title of the section is "Energy calibration" an equation relating the position of the peaks in the energy spectrum and their energy is not given in the end (although it can be derived from Table 1); it could be presented as it will be useful to quantify the value of the energy threshold (see also a later comment). 

Q: I guess the information you asked is the relationship between the energy and the observed number of PEs, which is basically light yield. We also added a new figure 12, that demonstrates the linearity from 17.5 keV to 59.5 keV.
-------------------------------------------------------------------------------------------

(fixed) Fig. 11: I suggest completing the caption: "Pulse area versus pulse height for events collected with the 241Am source" 
(fixed) 32-33r: intensive -> intense 
-------------------------------------------------------------------------------------------

41-42r: I guess both uncertainties in meanSPE and mean for each peak, from the corresponding fits, have been considered; you can precise this. 

Q: Yes, we made it clear now. They all have been considered, and we simply take the biggest discrepancy as uncertainty.
-------------------------------------------------------------------------------------------

Have you attempted to quantify a kind of systematic uncertainty, using the meanSPE obtained in the LED measurement? It can be interesting. 

Q: On the same date, mean_SPE obtained in the LED measurement is almost the same as the mean_SPE obtained from the dark counts. In the end, we used largest discrepancy among all the measurements as the uncertainty.
-------------------------------------------------------------------------------------------

(fixed) 42r: most -> mostly 
-------------------------------------------------------------------------------------------

45r: total yield is the sum of those of top and bottom SiPM, so the uncertainty in total yield must be obtained propagating the individual ones (sum in quadrature, not directly as it seems it has been done) 

Q: Thanks for catching that! It is fixed.
-------------------------------------------------------------------------------------------

(fixed) 46r: This and results from other related research -> This and other results from related research Table 2: it is very interesting, I have several suggestions here: 
(fixed) - I would complete the caption: Light yields measured for scintillators made of iodide compounds from various experiments.
- I highly recommend to add a column indicating the mass of the crystal in each case, as they are very different.

Q: We replaced the table with figure 12. We guess the self-absorption in large crystals is your concern. We added our opinions about self-absorption in the last paragraph in the “Light yield” section.

-------------------------------------------------------------------------------------------
- I think all measurements are made using PMTs except for the one for this work; this can be made clearer. 

Q: That’s a good point. We emphasized this in the caption in Fig.12.
-------------------------------------------------------------------------------------------

- You should add also results from ANAIS experiment reported at: Performance of ANAIS-112 experiment after the first year of data taking J. Amaré et al Eur. Phys. J. C (2019) 79:228 https://doi.org/10.1140/epjc/s10052-019-6697-4 and detailed at Light yield determination in large sodium iodide detectors applied in the search for dark matter M.A. Oliván et al Astroparticle Physics 93 (2017) 86–95 http://dx.doi.org/10.1016/j.astropartphys.2017.06.005 

Q: We added the results from ANAIS to Fig. 12.
-------------------------------------------------------------------------------------------

- For row "Improved light collection" you can explicit the improvement, in respect to which other measurement; I think respect to Ref. 42. 

Q: Yes, you are right. We did that in the last paragraph in the “Light yield” section.
-------------------------------------------------------------------------------------------

- Although an absolute measurement of the light yield for NaI(Tl) read by SiPMs at low temperature is not given, you can consider for the discussion also the results from the work https://arxiv.org/abs/2110.03306 

Q: Thanks for your suggestion! They did a great job combining doped crystal + SiPMs at low temperatures. However, the paper doesn’t provide an absolute light yield value, we cannot refer to it in figure 12. We added a sentence to the introduction: Note that cooling down existing doped crystals only provides mild increase of their light yields at around 230 K
-------------------------------------------------------------------------------------------

PAGE 6 
17l: do you have any ideas on the other contributions to the energy resolution for SiPM? 

Q: Unfortunately not, we don’t have a very clear idea about that. A possible reason might be inhomogeneity in the PDE of SiPM cells. 
-------------------------------------------------------------------------------------------

(fixed) 31l: peaks -> peak 
-------------------------------------------------------------------------------------------

Table 3: you should quote statistical uncertainty in the trigger rates 

Q: They have been added now. Please check the updated table 2.
-------------------------------------------------------------------------------------------

(fixed) 23r: are due -> were due 
-------------------------------------------------------------------------------------------

29-29r: the example event in Fig. 13 shows that the pulses from the two SiPMs start at the same time; I guess you have checked that this is the general behavior for all the events recorded. You could even study the distribution of the difference between the rising time of the two SiPM pulses, confirming that it peaks around zero and does not show a uniform distribution from 0 to 8 ns. 

Q: That’s a good idea!  However, the daq takes one sample per 4 ns, which is not precise enough for us to see a sharp distribution within 8 ns. We checked many pairs of pulses and confirmed that this was indeed a general behavior for cross-talk events.
-------------------------------------------------------------------------------------------

PAGE 7 
5-6l: you should specify the conditions of the run with very low threshold: using the CsI crystal or the transparent plastic cube? I guess it is the plastic cube as no physical event appears in Fig. 14. If possible, it would be interesting to get the same plot for data taken with the CsI crystal (without 241Am source, to have a low rate of physical events) to see altogether the two populations of events and assess the discrimination capability. To show that the cross-talk issue can be overcome would also be an important result. 

Q: You enlightened us! We did what you suggested. The optical cross-talk events were taken with the crystal, not the plastic cube. For comparison, we took Fe-55 data with the same setup. Please see the second last paragraph in “Optical cross-talks between SiPMs” section for detailed explanation.
-------------------------------------------------------------------------------------------

Fig. 14: in the caption, I suggest indicating the conditions of the measurement too and that for physical events just the trend taken from Fig. 11 is shown. 

Q:  Yes. Now the caption is “Area versus height of pulses in 55^Fe data (black dots) and optical cross-talk data (red crosses) from the top SiPM.”
-------------------------------------------------------------------------------------------

31-36l: it would be possible to discriminate cross-talk from physical events using Pulse Shape Analysis (using first momentum, ratio of different areas...)? You could comment on that. 

Q: You are right. Various PSA methods could be used. We just used the most straightforward one, A/H, which demonstrated the idea clearly. We will investigate the effectiveness of other methods in the future.
-------------------------------------------------------------------------------------------

(fixed) 32l: a avalanche -> an avalanche 

(fixed) 41l: crystals -> crystal 
-------------------------------------------------------------------------------------------

49-54l: I suggest expanding this paragraph. You can comment that good energy resolution, as mentioned in Section 6, is not essential for dark matter searches and that several methods to discriminate the optical cross-talk events are in development. 

Q: Both the abstract and conclusion sections are updated accordingly. 
-------------------------------------------------------------------------------------------

GENERAL COMMENTS 
(fixed) Put subindex in keVee and in LN2 throughout the paper 

I propose you to comment the following aspects to better set the context and outlook of the work: 
- You could estimate the energy threshold achieved in the described set-up, to show the relevance of the high light yield (just mentioned in the Conclusion section) 

Q: That’s a good idea. If we trigger on two PEs, the corresponding energy would be 2/42.8 keV= 46.7 eVee. We added that in the conclusion.
-------------------------------------------------------------------------------------------

- You could discuss if there are plans to operate in the same conditions larger undated CsI crystals, as the target mass is very important for example for dark matter searches 

Q: Yes. The plan is to run a 10 kg CsI for two years. The sensitivity has been mentioned in our previous paper. (Eur. Phys. J. C 80(12), 1146 (2020).)
-------------------------------------------------------------------------------------------

- Low background is essential for searches of rare event phenomena. Do you have any information on the radiopurity of the undoped CsI crystals? 

Q: No, we don’t have it for the crystal used in this work. However, the crystal is from the same company that provided the CsI (Na) crystal for the COHERENT experiment. We believe it’s possible for us to require a undoped crystal with a similar radiopurity from that company. 
-------------------------------------------------------------------------------------------

REFERENCES Access date is not provided for all url links 
(fixed) 1: you could update it to R. Bernabei et al, The DAMA project: Achievements, implications and perspectives. Prog. Part. Nucl. Phys. 2020, 114, 103810. 
(fixed) 2: you could update it to K.I. Fushimi, Low Background Measurement by Means of NaI(Tl) Scintillator Improvemente of Sensitivity for Cosmic Dark Matter. Radioisotopes 2018, 67, 101. 
(fixed) 4: you could update it to Amaré, J. et al. Annual modulation results from three-year exposure of ANAIS112. Phys. Rev. D 2021, 103, 102005. 
(fixed) 5: you can consider the updated results at Adhikari, G. et al. Three-year annual modulation search with COSINE-100. https://arxiv.org/abs/2111.08863 . 
(fixed) 11: include published reference: Phys. Rev. Lett. 126, 012002 (2021), DOI: 10.1103/PhysRevLett.126.012002 
(fixed) 13: you can update the access date. 
(fixed) 43: include published reference: J. High Energ. Phys. 2020, 123 (2020), DOI: 10.1007/JHEP02(2020)123 
(fixed) 46: include published reference: Phys. Rev. C 104, 014612 (2021), DOI: 10.1103/PhysRevC.104.014612 
(fixed) 57: link, as provided, fails
-------------------------------------------------------------------------------------------


-------------------------------------------------------------------------------------------
-------------------------------------------------------------------------------------------
Referee: 1

Comments to the Author
All the questions and suggestions posed by reviewers have been carefully addressed by authors and several results have been re-ellaborated and discussions completed, making the conclusions more robust.
Then, I support the publication of the article at Eur. Phys. J. C, after a very minor revision concerning these aspects:
- Fig. 10: fit results should be presented with mean values and uncertainties of the parameters with same precision; decimals seem to be unnecessary most of the times.
-- That's a good suggestion! We updated it accordingly.
-------------------------------------------------------------------------------------------

- Fig. 12: numbers of references in the plot are different from those given in the caption
I would say values from NaI(Tl) crystals are not presented at the proper energies they have been obtained from. Checking some references, values from DAMA/LIBRA and COSINE-100 have been obtained from 59.6 keV emission from 241Am sources
(see https://nam11.safelinks.protection.outlook.com/?url=https%3A%2F%2Fdoi.org%2F10.1016%2Fj.ppnp.2020.103810&amp;data=04%7C01%7Ckeyu.ding%40coyotes.usd.edu%7Cab31123930c5424cfc5008da0fd8665a%7C9c36a7d0bf7b49919b78be91a52f0226%7C0%7C0%7C637839719386303146%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=QC76T9lvcW0V53a%2FdP0JDAKfxFnrExvrxBNq2BLQXzc%3D&amp;reserved=0 and https://nam11.safelinks.protection.outlook.com/?url=https%3A%2F%2Fdoi.org%2F10.1140%2Fepjc%2Fs10052-018-5590-x&amp;data=04%7C01%7Ckeyu.ding%40coyotes.usd.edu%7Cab31123930c5424cfc5008da0fd8665a%7C9c36a7d0bf7b49919b78be91a52f0226%7C0%7C0%7C637839719386303146%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=A0lEpJs6BFvQRaS1MltMSgjAWxgxCquxsCTXYa0bbGo%3D&amp;reserved=0) while those from ANAIS come from 22.6 keV (in your Ref. [62]).
-- The captions in Fig. 12 have been revised. We added "The arrows only represent the range of light yield, which has no indication of energies of those experiments." to the caption to clear up confusion.
-------------------------------------------------------------------------------------------

- Ref. 44: it seems now it is already published:
2022 Journal of Instrumentation, 17(2), art. no. P02027
-- Thanks for reminding us! Now it's updated.
-------------------------------------------------------------------------------------------

- Ref. 62: page 228 is missing
That's a good catch! Now it's added.
-------------------------------------------------------------------------------------------

Referee: 2

Comments to the Author
Thanks for the updates and additional information! I think this paper is now ready for publication.

I found one more typo:
- page 5 right, 3rd line from top: lose -> loss
-- Thanks for catching the typo! It is fixed.
-------------------------------------------------------------------------------------------

And I have a proposal for future measurements: since you see the individual PE peaks, you can measure the breakdown voltage (and therefore the overvoltage at which you operate the SiPM) in situ, by varying the bias voltage and plotting the means_SPE as a function of the voltage. This should show a linear dependence, and the voltage where means_SPE is zero is the breakdown voltage (actually, this is one of two definitions of the breakdown voltage which can differ by up to 1 V)
-- That's a good proposal! We will investigate it in the future to better understand SiPMs behaviour.
-------------------------------------------------------------------------------------------

One thing to mention, we put the wrong picture in Fig. 1 (We used the same setup but it's for BGO crystal). We fix it now.
Once gain, we want to send our sincere appreciations to all referees! 

